Reconciling Semiclassical and Bohmian Mechanics: IV. Multisurface Dynamics

In previous articles [J. Chem. Phys. 121 4501 (2004), J. Chem. Phys. 124 034115 (2006), J. Chem. Phys. 124 034116 (2006)] a bipolar counter-propagating wave decomposition, Psi = Psi+ + Psi-, was presented for stationary states Psi of the one-dimensional Schrodinger equation, such that the components Psi+- approach their semiclassical WKB analogs in the large action limit. The corresponding bipolar quantum trajectories are classical-like and well-behaved, even when Psi has many nodes, or is wildly oscillatory. In this paper, the method is generalized for multisurface scattering applications, and applied to several benchmark problems. A natural connection is established between intersurface transitions and (+/-) transitions.

==> abstract.txt <==
In previous articles [J. Chem. Phys. 121 4501 (2004),
J. Chem. Phys. 124 034115 (2006), J. Chem. Phys. 124
034116 (2006)] a bipolar counter-propagating wave decomposition,
Psi = Psi+ + Psi-, was presented for stationary states
Psi of the one-dimensional Schrodinger equation, such that the components
Psi+- approach their semiclassical WKB analogs in the large action limit.
The corresponding bipolar quantum trajectories are classical-like and
well-behaved, even when Psi has many nodes, or is wildly oscillatory.
In this paper, the method is generalized for multisurface scattering
applications, and applied to several benchmark problems. A natural
connection is established between intersurface transitions and
(+/-) transitions.

